Newton's method for nonlinear mappings into vector bundles Part II: Application to variational problems

We consider the solution of variational equations on manifolds by Newton's method. These problems can be expressed as root finding problems for mappings from infinite dimensional manifolds into dual vector bundles. We derive the differential geometric tools needed for the realization of Newton's method, equipped with an affine covariant damping strategy. We apply Newton's method to a couple of variational problems and show numerical results.

==> data/inextensible-rod-data.csv <==
x1,y1,z1
0.0,0.0,0.0
0.8,0.0,0.0


==> data/inextensible-rod-result.csv <==
x1,y1,z1
0.0,0.0,0.0
0.004458372698138434,9.678537092534896e-5,0.008839263610968075
0.008986241082833423,0.0003877384528917572,0.01763879851354251
0.013600303963211642,0.0008738359795989946,0.026384713595187993
0.01831674796717434,0.0015556034101956882,0.03506261111161772
0.023151146863512075,0.0024330785868744366,0.043657532299954636
0.02811835792920829,0.0035057705450283363,0.052153915265351486
0.03323241559009806,0.004772614314654072,0.0605355669641364
0.03850642284960522,0.006231922721949244,0.06878565100735251
0.04395244132770807,0.007881336366756845,0.07688669286385168
0.04958138105209561,0.009717773109563097,0.08482060384424975
0.05540289146532538,0.011737378544942409,0.09256872498967009
0.061425255423503695,0.013935479059478895,0.10011189166786631
0.06765528824975071,0.016306539163375083,0.10743051929228382
0.07409824415437408,0.018844124837933716,0.11450471012853455
0.0807577325274211,0.021540874647746865,0.12131438064325153
0.08763564673231176,0.02438848031933174,0.1278394082924195
0.094732108066751,0.027377678381046874,0.13405979605473992
0.10204542749630795,0.030498254288357736,0.13995585240961025
0.10957208759735194,0.033739060222517055,0.1455083838621703
0.11730674686419049,0.03708804745132827,0.15069889655608745
0.12524226814031172,0.04053231378334968,0.15550980301676015
0.13336977243171375,0.04405816624097122,0.15992462966218857
0.14167871876399168,0.04765119863628983,0.16392822043313007
0.15015701007316756,0.051296383273001955,0.16750693175199666
0.15879112439808102,0.05497817553664037,0.17064881403939486
0.16756626989920834,0.05868062969506802,0.17334377520906266
0.17646656149799397,0.06238752383228225,0.17558372192833335
0.18547521624640992,0.06608249150140286,0.17736267496476132
0.19457476393185769,0.0697491574249953,0.1786768556231592
0.2037472689278936,0.07337127440674156,0.17952474108501246
0.21297455894150916,0.07693285855732278,0.17990708736042862
0.22223845610069465,0.080418319983152,0.17982691951220656
0.23152100578128199,0.0838125862374251,0.17928948976993567
0.24080469869015286,0.08710121608127809,0.1783022050765553
0.25007268199445165,0.09027050143593972,0.17687452646024632
0.25930895569690393,0.09330755580772203,0.17501784336557483
0.26849855098231773,0.0962003879165794,0.1727453266811991
0.2776276878713715,0.09893795973426689,0.17007176464743726
0.28668391018342665,0.10151022861816239,0.16701338610511587
0.2956561964980643,0.10390817369109412,0.16358767565620733
0.304535046484275,0.10612380704790317,0.15981318525430066
0.3133125426086834,0.10815017075107725,0.15570934654383767
0.3219823878162176,0.10998132089953891,0.15129628794198094
0.33053992027993795,0.11161230030952812,0.14659466003059918
0.33898210672884654,0.11303910153143415,0.1416254723248159
0.34730751617673766,0.1142586220419934,0.13640994393576275
0.35551627609033504,0.11526861350117329,0.13096937007414572
0.36361001315467406,0.11606762695343989,0.1253250057709235
0.3715917808254465,0.11665495579180889,0.11949796764127726
0.37946597581229397,0.11703057819894899,0.1135091540035848
0.38723824552626374,0.11719510064182312,0.10737918319759417
0.39491538836233686,0.11714970383385988,0.1011283495326541
0.4025052484878634,0.11689609239970004,0.09477659594123894
0.4100166065832813,0.11643644928940472,0.08834350211545151
0.4174590677451288,0.11577339579766628,0.08184828666248221
0.4248429475243499,0.11490995785375058,0.07530982162502396
0.4321791568450832,0.11384953906303313,0.06874665756901514
0.43947908633885185,0.1125959008032805,0.062177057337793065
0.4467544904432193,0.11115314950940058,0.05561903650268081
0.4540173714579972,0.10952573111950055,0.04909040849946374
0.46127986363020096,0.10771843250233276,0.04260883242314541
0.46855411725416246,0.10573638954073176,0.036191861455843945
0.4758521827275503,0.10358510140639184,0.029856989921963648
0.4831858944985514,0.10127045042727288,0.023621696999456238
0.49056675487429846,0.09879872681925417,0.017503485166053698
0.49800581773504426,0.09617665742801867,0.011519911526121114
0.5055135723109124,0.09341143750578877,0.0056886102497746465
0.5130998273256153,0.09051076443144605,2.7304464693830997e-5
0.5207735959905168,0.08748287217361465,-0.005446193923049758
0.528542982537764,0.08433656519724991,-0.0107139978350761
0.536415071206498,0.08108125042887192,-0.015758173205249366
0.5443958188334468,0.07772696582840652,-0.02056078264895291
0.5524899524391124,0.0742844040719805,-0.025103945233779408
0.5607008734323568,0.07076492983583012,-0.02936991263273389
0.5690305702672843,0.06718058919281762,-0.033341161559757124
0.5774795415636443,0.06354410969584794,-0.037000501963387805
0.5860467318317286,0.05986888983205577,-0.04033119999381021
0.5947294820111094,0.05616897669216805,-0.043317114270947775
0.6035234970265613,0.052459030913416436,-0.045942843479829444
0.6124228324728137,0.04875427822201778,-0.04819388282084267
0.6214199023537347,0.04507044722006013,-0.050056786366481365
0.6305055095161459,0.04142369342602258,-0.05151933194499888
0.6396689000332783,0.03783050997918592,-0.05257068480857469
0.6488978423127694,0.034307625843608344,-0.053201556072851014
0.6581787311397832,0.0308718927818465,-0.05340435175814829
0.667496716233883,0.027540162794395584,-0.053173308239289035
0.6768358542209509,0.024329158118436167,-0.052504610034809954
0.6861792822257324,0.021255336228851063,-0.05139648614503278
0.6955094106070654,0.018334752566232185,-0.049849281581904416
0.7048081317189768,0.015582923913384615,-0.047865501313140976
0.7140570410188478,0.013014695439668095,-0.04544982455179044
0.7232376663887672,0.010644114421962704,-0.04260908813445592
0.7323317012135057,0.00848431352814055,-0.039352238614673386
0.7413212365874118,0.006547406315716707,-0.03569025361466447
0.7501889880141879,0.004844397262996244,-0.03163603388829989
0.7589185121203738,0.0033851082264198026,-0.027204268409682635
0.767494409218714,0.0021781227247292074,-0.022411275576705705
0.7759025080159901,0.0012307489105042456,-0.01727482427353232
0.7841300293383151,0.0005490015272295898,-0.011813939043466252
0.7921657264163017,0.0001376025905589602,-0.006048693965976209
0.8,0.0,0.0


==> data/norm_newton_direction_geodesic_force.csv <==
0.6291866547641841
0.10106265748117972
0.0012980010652685091
2.6513272789061702e-6
6.019135824443192e-12
9.845726862322207e-15


==> data/norm_newton_direction_geodesic_force_N100.csv <==
0.5442631358703669
0.0331973087444221
0.0003109202537626399
1.6697256825372058e-8
2.68103041588475e-13


==> data/norm_newton_direction_geodesic_force_N1000.csv <==
1.7129337216981722
0.1049739363828029
0.0009805394519652598
5.298368800842671e-8
5.81680500052183e-12


==> data/norm_newton_direction_geodesic_force_N10000.csv <==
5.414320881072785
0.33182229119539014
0.0030993937060276072
1.6748645537564646e-7
1.2365412124618641e-11


==> data/norm_newton_direction_rod.csv <==
19.59990625738108
31.956082798255828
10.636372505587678
0.5040715248931456
0.011895460547140638
3.3327456565482136e-6
2.9319928430510677e-13


==> data/stepsize_rod.csv <==
0.3163421852221032
0.44808121347043334
1.0
1.0
1.0
1.0
1.0


==> manuscript.yaml <==
control:
  template: amspreprint

latex:
  abstract: abstract.tex
  body: contentMain.tex
  appendix:
  bibfiles:
    - manuscript.bib
    - scoop-bibliography/scoop.bib
  documentclassoptions:
  preamble: |-
    \usepackage{manuscript}
  prepreamble: |-
    \makeatletter
    \IfFileExists{./scoop-latex/scoop-style.sty}{\providecommand*{\input@path}{}\edef\input@path{{./scoop-latex/}\input@path}}{}
    \makeatother
    \PassOptionsToPackage{style = authoryear-comp, backend = biber}{biblatex}
    \PassOptionsToPackage{commentmarkup = footnote}{changes}
    \PassOptionsToPackage{inline}{enumitem}
    \RequirePackage{algorithm}
    # \RequirePackage{algpseudocode}
  documentclassoptions:
    - english
  compatibility:
  - packages
  - theorems
  - changes

authors:
- familyname: Bergmann
  givenname: Ronny
  institutions: ntnuimf
  emails: ronny.bergmann@ntnu.no
  urls: https://www.ntnu.edu/employees/ronny.bergmann
  orcid: 0000-0001-8342-7218
  tag: RB
  color: TolVibrantMagenta


- familyname: Schiela
  givenname: Anton
  institutions: bayreuth
  emails: anton.schiela@uni-bayreuth.de
  urls: https://num.math.uni-bayreuth.de/en/team/anton-schiela/
  orcid: 0000-0002-6959-2951
  tag: AS
  color: TolVibrantBlue

- familyname: Weigl
  givenname: Laura
  institutions: bayreuth
  emails: laura.weigl@uni-bayreuth.de
  urls: https://num.math.uni-bayreuth.de/en/team/laura-weigl/
  orcid: 0009-0006-4520-5968
  tag: LW
  color: TolVibrantOrange

institutions:
  ntnuimf: >-
    Norwegian University of Science and Technology,
    Department of Mathematical Sciences,
    NO-7491 Trondheim,
    Norway

  bayreuth: >-
    Department of Mathematics,
    University of Bayreuth,
    95440 Bayreuth,
    Germany

manuscript:
  authors:
    - LW
    - RB
    - AS
  corresponding:
    - LW
  title: "Newton's method into vector bundles Part II: : Application to Variational Problems"
#  subtitle: A Practical Guide
  shorttitle: Newton's method on the vector bundle Part II
  keywords:
    - Newton's method
    - Riemannian manifolds
    - vector bundle
  msc:
    - 49Q99 # Manifolds and measure-geometric topics
    - 53-08 # Computational methods for problems pertaining to differential geometry
    - 46T05 # Infinite-dimensional manifolds
    - 58E10 # Calculus of variations and optimal control; optimization; on/with manifolds
  date: \today
  funding: ""
  dedication: ""
